The puzzling abundance pattern of HD134439 and HD134440

Abundances of 18 elements are determined for the common proper-motion pair, HD134439 and HD134440, which shows high [Mn/Fe] and low [\alpha/Fe] ratios as compared to normal halo stars. Moreover, puzzling abundances are indicated from elements whose origins are normally considered to be from the same nucleosynthesis history. Particularly, we have found that [Mg/Fe] and [Si/Fe] are lower than [Ca/Fe] and [Ti/Fe] by 0.1-0.3 dex. When elemental abundances are interpreted in term of their condensation temperatures (Tc), obvious trends of [X/Fe] vs. Tc for alpha elements and probably iron-peak elements as well are shown. The hypothesis that these stars have formed from a dusty environment in dSph galaxy provides a solution to the puzzling abundance pattern.

==> TableA1.dat <==
TableA1. The atomic data and equivalent widths for
HD134439 (1), HD134440 (2) and HD211998 (3).
---------------------------------------------------
Ion  Wavel      E.P.   loggf  EW(1)  EW(2)  EW(3)
---------------------------------------------------
FeI  5014.951   3.94   -0.25   88.3    --    55.8
FeI  5028.133   3.56   -1.12   54.2    --    33.3
FeI  5044.218   2.85   -2.02   45.8   58.3   27.7
FeI  5048.439   3.94   -1.03   25.3    --    18.8
FeI  5067.155   4.22   -0.97   35.5    --    17.5
FeI  5068.771   2.93   -1.04  107.7  125.3   67.5
FeI  5074.753   4.22   -0.20   77.8   88.6   51.2
FeI  5083.345   0.96   -3.32  100.9  122.7   78.4
FeI  5090.782   4.26   -0.41   49.6   61.3   32.6
FeI  5109.657   4.30   -0.78   30.5   39.4    -- 
FeI  5123.730   1.01   -3.03  116.1  147.6   76.2
FeI  5133.681   4.18    0.14  117.4  142.7   68.4
FeI  5141.746   2.42   -1.96    --    82.1   44.1
FeI  5145.102   2.20   -2.93   35.0    --    15.3
FeI  5151.917   1.01   -3.28   96.4  130.6   64.3
FeI  5159.065   4.28   -0.82   30.4   39.4   18.0
FeI  5162.292   4.18    -- 2   93.7  104.5   62.8
FeI  5180.069   4.47   -0.96   24.9    --    10.4
FeI  5187.917   4.14   -1.26   19.3   25.0   11.7
FeI  5196.065   4.26   -0.84   40.2    --    21.3
FeI  5197.942   4.30   -1.64    5.5    --     4.6
FeI  5198.718   2.22   -2.10   88.3  110.2   57.3
FeI  5217.400   3.20   -1.16   87.6  102.9   53.9
FeI  5225.534   0.11   -4.79   59.8   73.8   44.3
FeI  5228.383   4.22   -1.09   13.8   20.9    9.7
FeI  5242.500   3.62   -0.97   53.2   59.1   38.5
FeI  5243.783   4.26   -1.01   17.8   18.5   12.4
FeI  5247.058   0.09   -4.95   55.3   64.0   37.0
FeI  5250.216   0.12   -4.94   57.2   69.1   36.1
FeI  5250.654   2.20   -2.05   83.8   97.1   60.5
FeI  5253.468   3.28   -1.67   41.5   48.0   25.9
FeI  5263.314   3.26   -0.97  104.2  120.1   61.6
FeI  5281.798   3.04   -1.02  119.6  142.8   73.6
FeI  5288.533   3.68   -1.51   20.4   25.9   12.9
FeI  5302.307   3.28   -0.88  112.6  136.5   66.5
FeI  5307.369   1.61   -2.95   63.5   72.8   48.9
FeI  5321.114   4.43   -1.09    6.9   11.0    5.2
FeI  5322.049   2.28   -2.80   28.2   36.1   19.0
FeI  5332.908   1.55   -2.78   72.2   88.0   56.6
FeI  5339.937   3.26   -0.68  126.4  154.4   72.1
FeI  5364.880   4.44    0.23   82.3   96.2   53.1
FeI  5365.407   3.57   -1.02   42.3   49.3   32.2
FeI  5367.476   4.41    0.24   96.4  106.3   54.4
FeI  5369.962   4.37    0.14  115.4  127.4   61.4
FeI  5373.714   4.47   -0.86   16.6   26.7   12.2
FeI  5379.581   3.68   -1.51   18.2   23.2   14.4
FeI  5383.380   4.31    0.34  126.5  151.1   71.6
FeI  5386.340   4.15   -1.77    6.3    --     3.1
FeI  5389.486   4.41   -0.41   36.5   43.5   27.0
FeI  5393.176   3.24   -0.71  122.5  145.4   69.4
FeI  5398.287   4.44   -0.67   29.5   37.0   19.2
FeI  5406.779   4.37   -1.12   11.4    --     4.8
FeI  5409.139   4.37   -1.10   14.7    --     9.9
FeI  5410.918   4.47    0.20   86.0  100.3   55.4
FeI  5415.210   4.39    0.44  119.2  141.0   69.4
FeI  5424.080   4.32    0.52  138.2  163.2   77.2
FeI  5432.955   4.44   -0.74   22.4   28.4   18.5
FeI  5436.596   2.28   -3.26   14.4   17.2   10.2
FeI  5445.053   4.39   -0.02   77.9   86.8   48.3
FeI  5464.288   4.14   -1.40   10.5    --     4.9
FeI  5473.910   4.15   -0.76   32.9   38.4   24.4
FeI  5483.108   4.15   -1.41   13.4    --     7.3
FeI  5497.516   1.01   -2.85    --   141.6   86.7
FeI  5501.477   0.95   -3.05  107.7  127.3   78.9
FeI  5506.791   0.99   -2.76  122.1  186.8   86.1
FeI  5525.552   4.23   -1.08   12.8   19.1    9.4
FeI  5543.944   4.22   -1.14   18.9   24.0   13.3
FeI  5546.514   4.37   -1.01   16.2   14.1    8.5
FeI  5560.220   4.43   -1.19   11.6   13.3    8.6
FeI  5569.631   3.42   -0.57  126.4  146.2   71.0
FeI  5576.099   3.43   -1.00   91.6  104.1   54.2
FeI  5587.581   4.14   -1.85    --    12.5    4.1
FeI  5618.642   4.21   -1.27   12.0    9.2    8.1
FeI  5624.030   4.39   -1.18   11.8   12.5    6.9
FeI  5633.953   4.99   -0.27   16.0   22.6   12.8
FeI  5638.271   4.22   -0.87   28.5   36.0   21.7
FeI  5641.448   4.26   -1.18   14.4   16.2   11.5
FeI  5655.183   5.06   -0.44    9.3    9.8    8.3
FeI  5662.524   4.16   -0.57   49.9   57.7   34.7
FeI  5679.032   4.65   -0.62   15.8   20.4    9.7
FeI  5701.557   2.56   -2.18   53.7   64.7   37.6
FeI  5705.473   4.30   -1.36    6.9    8.3    5.7
FeI  5717.841   4.28   -1.13   16.4   22.2   12.7
FeI  5731.772   4.26   -1.30   14.4   18.1   10.3
FeI  5753.132   4.24   -0.69   31.8   36.1   22.9
FeI  5763.002   4.21   -0.46   63.1   63.2   40.6
FeI  5775.080   4.22   -1.16   16.6   18.4    -- 
FeI  5809.224   3.88   -1.84    8.3   12.8    -- 
FeI  5856.096   4.29   -1.33    5.3    9.6    3.9
FeI  5859.596   4.55   -0.66   22.8   28.9   16.9
FeI  5862.368   4.55   -0.45   37.6   40.8   26.3
FeI  5905.680   4.65   -0.73   14.7   15.9    9.4
FeI  5916.257   2.45   -2.79   24.0   35.8   12.7
FeI  5927.797   4.65   -0.89    --     6.7    9.0
FeI  5930.191   4.65   -0.23   37.4   43.3   28.0
FeI  5934.665   3.93   -0.77   49.6   49.1   20.0
FeI  5952.726   3.98   -1.44   18.6   21.2   10.3
FeI  5956.706   0.86   -4.57   33.2   37.5   18.1
FeI  5976.787   3.94   -1.33   23.5   26.7   15.0
FeI  5984.826   4.73   -0.39   31.0   37.2   21.7
FeI  6003.022   3.88   -1.12   36.4   41.5   23.8
FeI  6024.068   4.55   -0.12   66.1   67.3   42.7
FeI  6027.059   4.07   -1.09   22.4   29.9   16.6
FeI  6056.013   4.73   -0.46   27.0   27.7   15.1
FeI  6065.494   2.61   -1.49   94.7  109.7   65.7
FeI  6136.624   2.45   -1.40  114.4  135.4   80.7
FeI  6137.002   2.20   -2.87   45.7   50.4   24.6
FeI  6137.702   2.59   -1.37  113.9  133.2   75.8
FeI  6151.623   2.18   -3.26   20.7   26.2   12.7
FeI  6157.733   4.07   -1.26   20.4   21.8   14.4
FeI  6165.363   4.14   -1.47    9.5    9.6    6.7
FeI  6173.341   2.22   -2.84   38.7   48.1   25.9
FeI  6180.209   2.73   -2.59   22.0    --    13.3
FeI  6187.995   3.94   -1.72   12.0   11.6    7.5
FeI  6191.571   2.43   -1.42  116.8  129.9   79.1
FeI  6200.321   2.61   -2.44   40.4   31.4   25.5
FeI  6213.437   2.22   -2.58   55.4   65.8   41.0
FeI  6215.149   4.19   -1.13   17.5   18.9   11.8
FeI  6219.287   2.20   -2.39   66.9   77.9   48.0
FeI  6229.232   2.84   -2.81   12.6   12.1    6.4
FeI  6232.648   3.65   -1.22   41.1   52.1   27.3
FeI  6240.653   2.22   -3.27   20.1   28.3   11.8
FeI  6246.327   3.59   -0.88   86.7  100.3   51.8
FeI  6252.565   2.40   -1.65  103.6  116.6   72.3
FeI  6265.141   2.18   -2.51   61.9   70.3   43.6
FeI  6297.799   2.22   -2.70   45.7   55.0   56.3
FeI  6301.508   3.65   -0.72   87.5  105.0    -- 
FeI  6302.499   3.69   -0.91   42.7   50.9   27.3
FeI  6322.694   2.59   -2.39   45.0   47.9   28.7
FeI  6330.852   4.73   -1.74    --     3.6    2.5
FeI  6335.337   2.20   -2.18   78.1   87.6   56.8
FeI  6336.830   3.69   -0.86   69.4   81.2   41.5
FeI  6344.155   2.43   -2.88   26.2   34.3   18.3
FeI  6358.687   0.86   -4.17   46.9   52.9   30.1
FeI  6380.750   4.19   -1.29   12.5   17.4    8.5
FeI  6393.612   2.43   -1.56  110.9  126.1   77.3
FeI  6408.026   3.69   -1.01   56.1   65.7   35.3
FeI  6411.658   3.65   -0.65   96.4  144.0   58.3
FeI  6419.956   4.73   -0.24   33.4   34.4   22.6
FeI  6430.856   2.18   -1.97   93.9  113.1   69.8
FeI  6481.878   2.28   -2.94   32.6   42.4   20.5
FeI  6496.472   4.79   -0.57   17.5   19.0   11.7
FeI  6498.945   0.96   -4.66   25.4   31.7   14.3
FeI  6518.373   2.83   -2.45   20.3   30.4   14.7
FeI  6592.926   2.73   -1.60   90.1  104.5   63.7
FeI  6593.884   2.43   -2.38   54.1   61.4   37.8
FeI  6609.118   2.56   -2.65   31.1   37.7   20.5
FeI  6677.997   2.69   -1.42  106.2  116.0   72.3
FeI  6703.576   2.76   -2.86   12.6   15.0    5.9
FeI  6726.673   4.61   -1.00    7.3    7.9    6.2
FeI  6750.164   2.42   -2.58   45.4   50.5   29.6
FeI  6752.716   4.64   -1.20    4.3    6.6    4.6
FeI  6806.856   2.73   -3.21    6.9   10.3    5.6
FeI  6810.267   4.61   -0.99    7.6   11.4    7.6
FeI  6820.374   4.64   -1.17    6.3    6.7    4.8
FeI  6828.596   4.64   -0.92   12.8   15.1    9.1
FeI  6839.835   2.56   -3.45    3.8   10.9    4.2
FeI  6841.341   4.61   -0.75   10.7   18.0   11.5
FeI  6842.689   4.64   -1.32    3.4    5.7    4.8
FeI  6843.655   4.55   -0.93    9.7   16.6   10.2
FeI  6855.166   4.56   -0.61   23.2   26.9   16.6
FeI  6858.155   4.61   -0.93   14.1   15.7    7.2
FeI  7090.390   4.23   -1.21   18.5   22.6   13.7
FeI  7112.170   2.99   -2.99    5.4    5.7    -- 
FeI  7130.925   4.22   -0.79   36.6   36.3   24.1
FeI  7132.985   4.07   -1.63    8.6    5.7    5.9
FeI  7219.680   4.07   -0.75   48.6   39.7    6.4
FeI  7284.842   4.14   -1.75   21.1    --     5.7
FeI  7306.570   4.18   -1.74    8.2    --     5.3
FeI  7401.691   4.19   -1.60    9.2   11.5    6.8
FeI  7418.672   4.14   -1.38   11.3   13.6    6.4
FeI  7443.026   4.19   -1.82    --     6.4    4.9
FeI  7511.031   4.18    0.10  121.7  154.0   75.2
FeI  7583.796   3.02   -1.88   47.4   50.0   31.2
FeI  7710.367   4.22   -1.11   18.8   19.0   13.4
FeI  7723.210   2.28   -3.58   12.6   17.5    8.7
FeI  7748.284   2.95   -1.75   66.7   77.2   45.2
FeI  7780.568   4.47   -0.09    --    72.8   41.1
FeI  7912.870   0.86   -4.81   25.3   32.9   13.6
FeI  7941.096   3.27   -2.58    5.0   12.0    8.7
FeI  8220.388   4.32    0.28    --   148.9   74.8
FeI  8365.640   3.25   -2.04   28.3   31.4   20.7
FeI  8514.082   2.20   -2.21    --   111.5   68.7
FeI  8515.122   3.02   -2.07    --    54.6   30.4
FeI  8526.676   4.91   -0.76    --    12.1    8.6
FeII 5018.450   2.89   -1.21   93.2   88.6  107.4
FeII 5197.576   3.23   -2.24   22.9   18.4   45.1
FeII 5234.630   3.22   -2.10   24.0   25.8   49.1
FeII 5264.808   3.23   -3.02    6.8    --    15.0
FeII 5276.002   3.20   -1.95   56.4    --    63.7
FeII 5316.620   3.15   -1.85   42.9   42.3   64.5
FeII 5425.259   3.20   -3.37    4.2   --     11.2
FeII 5534.848   3.24   -2.75    9.7   11.6   23.3
FeII 6247.562   3.89   -2.34    6.3    --    17.3
FeII 6432.683   2.89   -3.57    3.8    4.5   11.4
FeII 6456.391   3.90   -2.13   12.6    7.0   25.0
FeII 6516.083   2.89   -3.28    4.5    5.9   26.8
NaI  5682.650   2.10   -0.70   12.4   16.2   12.4
NaI  6160.753   2.10   -1.26   --      5.1    4.7
NaI  8194.836   2.10    0.60  114.3  144.5   96.7
MgI  5711.095   4.33   -1.67   45.5   53.5   48.3
MgI  6318.710   5.11   -1.73    5.9    5.3    7.7
MgI  7387.700   5.75   -0.90    9.1   10.5    5.4
MgI  8717.833   5.93   -0.67   10.8   12.9    -- 
MgI  8736.040   5.94   -0.12   33.2   25.6    -- 
AlI  6696.020   3.14   -1.57   --      3.6    2.6
AlI  8772.870   4.02   -0.38    5.6    7.5    -- 
AlI  8773.900   4.02   -0.16    8.8    9.9    -- 
SiI  5690.433   4.93   -1.87    6.6   --     10.1
SiI  5684.493   4.93   -1.65    8.4    5.6   15.1
SiI  5708.405   4.93   -1.47   11.1   14.0   25.3
SiI  5772.149   5.08   -1.66    3.8   --     11.7
SiI  5948.548   5.08   -1.19   23.0   --     31.3
SiI  7405.790   5.61   -0.68    9.5   13.2   29.9
SiI  7415.958   5.61   -0.71   12.9   11.8   27.9
SiI  7918.383   5.95   -0.54    8.7    6.8   18.4
SiI  7932.351   5.96   -0.47    6.9   10.2   24.1
SiI  8742.466   5.87   -0.51   17.1   13.9    0.0
K I  7664.911   0.00    0.14  140.5  171.4  121.5
K I  7698.977   0.00   -0.17  108.8  130.5   96.8
CaI  5260.390   2.52   -1.72    7.6    9.7    7.2
CaI  5261.708   2.52   -0.58   61.8   78.2   50.8
CaI  5349.469   2.71   -0.31   66.9   82.1   51.8
CaI  5512.989   2.93   -0.53   42.9   55.8   36.1
CaI  5581.979   2.52   -0.56   63.7   76.8   51.9
CaI  5588.764   2.52    0.06  137.5  164.2   95.8
CaI  5590.126   2.52   -0.57   60.3   75.2   49.7
CaI  5601.286   2.52   -0.52   63.7   80.6   53.7
CaI  5857.459   2.93    0.11  104.7   --     73.3
CaI  6163.754   2.52   -1.07   32.5   40.4   21.7
CaI  6166.440   2.52   -1.20   32.3   43.2   26.3
CaI  6169.044   2.52   -0.80   63.4   77.2   44.3
CaI  6169.564   2.52   -0.48   84.2  104.5   60.6
CaI  6439.083   2.52    0.16  142.3  188.5  103.2
CaI  6449.820   2.52   -0.50   74.9   87.5   57.6
CaI  6455.605   2.52   -1.29   23.0   30.3   --  
CaI  6471.668   2.52   -0.69   57.7   69.3   49.1
CaI  6493.788   2.52   -0.09  100.7  121.7   78.4
CaI  6499.654   2.52   -0.82   48.2   63.3   42.1
CaI  6717.687   2.71   -0.52   63.3   80.5   50.8
CaI  7148.150   2.71   -0.14  112.1  147.7   83.6
ScII 5239.823   1.45   -0.70    8.1    8.4   23.8
ScII 5526.821   1.77    0.13   20.7   19.0   43.1
ScII 5657.880   1.51   -0.50   13.9   13.9   33.8
ScII 6604.600   1.36   -1.16    5.0    5.0   11.9
TiI  5000.990   2.00   -0.03   20.1   --     10.8
TiI  5016.168   0.85   -0.51   48.5   --     37.0
TiI  5022.874   0.83   -0.43   69.2   95.3   44.9
TiI  5024.850   0.82   -0.60   56.8   73.9   37.7
TiI  5039.964   0.02   -1.13   70.6   84.3   53.0
TiI  5064.658   0.05   -0.93   75.5  100.6   58.4
TiI  5145.468   1.46   -0.52   20.2   32.0   11.9
TiI  5147.482   0.00   -2.01   33.6   51.9   16.9
TiI  5152.190   0.02   -2.02   28.9   59.7   16.5
TiI  5192.978   0.02   -1.01   82.0  102.1   60.8
TiI  5866.461   1.07   -0.84   28.6   47.6   17.8
TiI  5953.170   1.89   -0.20   18.4   22.8    8.8
TiI  6126.224   1.07   -1.32   10.1   18.9    7.2
TiI  6258.110   1.44   -0.43   34.2   51.3   19.8
TiI  6261.106   1.43   -0.48   31.8   46.8   16.6
TiI  8426.514   0.83   -1.18   39.8   54.1   16.8
TiI  8435.655   0.84   -0.87   50.8   67.9   34.8
V I  5727.057   1.08   -0.01   17.8   27.3    6.7
V I  6090.216   1.08   -0.06   14.2   24.9    6.9
V I  6216.358   0.28   -1.07   10.3   18.9    4.1
CrI  5247.574   0.96   -1.64   64.7   85.1   35.4
CrI  5296.702   0.98   -1.39   79.5   95.2   45.6
CrI  5297.385   2.90    0.17   46.9   56.2   22.5
CrI  5298.283   0.98   -1.16  102.8   --     56.4
CrI  5300.751   0.98   -2.13   34.4   46.7   15.5
CrI  5345.807   1.00   -0.98  105.0  129.4   62.5
CrI  5348.326   1.00   -1.29   75.5  104.7   47.4
CrI  5409.799   1.03   -0.71  127.9  165.4   76.0
CrI  5783.866   3.32   -0.19   11.4   14.4    5.6
CrI  5787.926   3.32   -0.18   11.5   15.8    8.7
CrI  7355.891   2.89   -0.28   35.8   47.4   11.7
CrI  7400.188   2.90   -0.17   34.8   50.2   17.2
MnI  5377.614   3.84    0.06    5.5   --      2.5
MnI  5394.677   0.00   -3.50   28.3   51.3    8.5
MnI  5420.355   2.14   -1.46   13.8   17.7    5.7
MnI  5432.548   0.00   -3.80   18.3   33.4    4.5
MnI  6013.497   3.07   -0.25   16.3   21.0    7.3
MnI  6016.647   3.07   -0.10   19.9   29.4    9.2
MnI  6021.803   3.07    0.03   30.2   43.2   13.9
CoI  5342.708   4.02    0.70    4.3    6.5    3.4
CoI  5483.364   1.71   -1.49   13.4   18.4   10.3
NiI  5042.192   3.66   -0.58   11.4   14.0   13.3
NiI  5048.853   3.85   -0.37   16.6   --     14.0
NiI  5081.119   3.85    0.30   49.6   59.1   36.9
NiI  5084.105   3.68    0.03   35.1   36.9   33.4
NiI  5099.936   3.68   -0.10   28.4   29.2   26.5
NiI  5115.398   3.83   -0.11   21.7   --     22.2
NiI  5137.080   1.68   -1.99   62.6   --     51.5
NiI  5155.771   3.90   -0.09   31.6   36.0   22.1
NiI  5435.866   1.99   -2.59   14.3   18.3   13.0
NiI  5578.729   1.68   -2.80   14.3   17.4   13.2
NiI  5593.746   3.90   -0.84    3.9    5.4    5.6
NiI  5625.328   4.09   -0.70    5.7    5.7    4.2
NiI  5682.208   4.10   -0.46    7.3    8.2    6.9
NiI  5694.991   4.09   -0.61    5.1    6.0    5.6
NiI  5754.666   1.93   -2.33   24.8   29.4   23.6
NiI  6086.288   4.26   -0.53    3.0    4.3    4.2
NiI  6108.125   1.68   -2.62   21.0   27.5   20.2
NiI  6176.816   4.09   -0.26   10.3   12.7   10.7
NiI  6327.604   1.68   -3.11    7.6   11.4    7.7
NiI  6586.319   1.95   -2.73   10.4   11.6    7.9
NiI  6643.638   1.68   -2.30   45.1   52.3   40.1
NiI  6767.784   1.83   -2.17   42.4   45.3   35.6
NiI  6772.321   3.66   -0.95    6.7    7.6    7.6
NiI  7110.905   1.93   -2.91   --      7.9    6.2
NiI  7385.244   2.74   -1.97    9.6    9.1    8.2
NiI  7414.514   1.99   -2.37   18.0   19.7   18.0
NiI  7422.286   3.63   -0.32   29.7   33.8   29.9
NiI  7525.118   3.63   -0.65   16.9   16.1   16.8
NiI  7574.048   3.83   -0.61   10.3   10.4   11.6
NiI  7714.310   1.93   -1.91   46.6   53.0   41.3
NiI  7748.894   3.70   -0.33   27.5   34.1   23.9
NiI  7788.933   1.95   -2.22   31.0   39.4   30.3
CuI  5782.136   1.64   -1.78    7.1   --      8.5
CuI  5218.209   3.82    0.26    2.7   --      3.0
ZnI  4722.153   4.03   -0.39   16.0   14.0   30.5
ZnI  4810.528   4.08   -0.17   23.5   22.0   37.1
Y II 4883.690   1.08    0.07   12.9   14.3  --  
Y II 4900.124   1.03   -0.09   10.4   10.7  --  
Y II 5200.415   0.99   -0.57    9.6   --     17.1
Y II 5123.220   0.99   -0.83    3.0   --     11.7
Y II 5087.426   1.08   -0.17    6.9   --     27.1
BaII 5853.688   0.60   -1.01   15.3   16.3   39.8
BaII 6141.727   0.70   -0.08   63.7   73.0   79.6
BaII 6496.908   0.60   -0.38   45.1   43.9   75.4
-----------------------------------------------------

Byte-by-byte Description of file: TableA1.dat
-----------------------------------------------------   
  Bytes Format Units   Label    Explanations
-----------------------------------------------------------------
   1-  4  A4    ---     Ion      Elements and ionization level
   6- 13  F8.3  0.1nm   Wave     Wavelength                
  15- 20  F6.2  eV      E.P.     Excitation potential      
  22- 28  F6.2  ---     loggf    Oscillator strengths       
  30- 35  F6.1  mA      EW(1)    Equivalent widths for HD134439
  37- 42  F6.1  mA      EW(2)    Equivalent widths for HD134440
  44- 49  F6.1  mA      EW(3)    Equivalent widths for HD211998
------------------------------------------------------------------

